Measuring Entanglement by Exploiting its Anti-symmetric Nature

Despite significant progress in experimental quantum sciences, measuring entanglement entropy remains challenging. Through a geometric perspective, we reveal the intrinsic anti-symmetric nature of entanglement. We prove that most entanglement measures, such as von Neumann and Renyi entropies, can be expressed in terms of exterior products, which are fundamentally anti-symmetric. Leveraging this, we propose utilizing the anti-symmetric nature of fermions to measure entanglement entropy efficiently, offering a resource-efficient approach to probing bipartite entanglement.

==> dataspin39.txt <==
Tvec	vv	vvn
1 0.000154165743138247 3.20136911191496e-05
2 0.00246237724511821 0.000511870713884199
3 0.00751241048741294 0.00156526114603325
4 0.0152421626332746 0.00318704212146123
5 0.0255582391692017 0.00536932187944594
6 0.0383391028453518 0.00810153114571688
7 0.0534390485745454 0.0113705182283657
8 0.0706927788122166 0.0151606665320767
9 0.0899203318387532 0.0194540328985918
10 0.110932112532501 0.131674976848562
11 0.133533790429319 0.154462709567905
12 0.157530860220744 0.17812909852468
13 0.182732701271879 0.202522696583631
14 0.20895602056192 0.227502756691149
15 0.236027612966356 0.252938295415321
16 0.26378641980235 0.27870740431364
17 0.292084907704867 0.304696728016662
18 0.320789822925941 0.330801054264914
19 0.349782399911996 0.356922978102636
20 0.378958117405775 0.382972613736093
21 0.408226101078291 0.408867335325818
22 0.437508270137289 0.434531533454095
23 0.466738317938587 0.459896377956687
24 0.495860605911144 0.484899580711768
25 0.524829036200159 0.509485154149614
26 0.553605954404192 0.533603162887964
27 0.582161120032418 0.557209467148481
28 0.610470768565843 0.580265457564392
29 0.638516779381762 0.602737781715026
30 0.666285953337317 0.674587402516107
31 0.693769396803393 0.700348124070788
32 0.720962003871459 0.725598391571018
33 0.747862024650195 0.750308791265493
34 0.774470705507952 0.77445319843018
35 0.800791986279352 0.798008626253316
36 0.826832239629903 0.820955073353246
37 0.852600038729438 0.843275370350952
38 0.878105940909875 0.864955026001365
39 0.903362276886254 0.885982073445221
40 0.928382937239254 0.906346917179989
41 0.953183150051227 0.926042181367528
42 0.977779245741526 0.945062560100464
43 1.00218840716685 0.963404670240867
44 1.02642840486828 0.981066907426149
45 1.05051731890926 0.998049305809371
46 1.07447325002937 1.01435340206634
47 1.0983140238262 1.02998210416103
48 1.12205689237791 1.04493956531507
49 1.14571837730449 1.0592310635776
50 1.16931364142027 1.07286288733908
51 1.19285649959191 1.085842227078
52 1.2163590810224 1.19122753176824
53 1.23983159154482 1.20908550390008
54 1.2632821031553 1.22646275780448
55 1.28671637293732 1.24335606510049
56 1.31013769435329 1.25976210992904
57 1.33354678327342 1.27567751185533
58 1.35694170048245 1.29109885586635
59 1.38031781175798 1.3060227283299
60 1.40366778595973 1.32044575779083
61 1.42698163091048 1.33436465950339
62 1.45024676620046 1.34777628263474
63 1.47344813143364 1.36067765912299
64 1.49656832816986 1.37306605323146
65 1.51958831600322 1.48163582280163
66 1.5424901341813 1.49857401002903
67 1.56524787266787 1.51507755984246
68 1.58783700246977 1.5311322717431
69 1.61023178688596 1.54672417638813
70 1.63240553617141 1.56183965547202
71 1.65433087907619 1.57646555521098
72 1.67598003514617 1.59058929245447
73 1.69732508316992 1.69791182866469
74 1.71833822163527 1.71424946465963
75 1.73899201748673 1.7300377122492
76 1.75925963997182 1.7452619692268
77 1.77911507692366 1.75990875451308
78 1.79853333142549 1.77396578379938
79 1.81749059742355 1.78742203561282
80 1.83596441346874 1.80026780815077
81 1.85393379436074 1.81249476734428
82 1.87137934101784 1.82409598670046
83 1.88828332939074 1.83506597954377
84 1.90462977966504 1.84540072432362
85 1.92040450735372 1.85509768368201
86 1.93559515815947 1.86415581797823
87 1.95019316090754 1.965447800878
88 1.96422823655115 2.02316342528194
89 1.97765989759652 2.03499869361812
90 1.99048352583248 2.04615450140979
91 2.00269629695613 2.05662723888793
92 2.01429715993659 2.06641501267676
93 2.02528681714923 2.0755176786686
94 2.03566770785074 2.08393687090316
95 2.04544399742464 2.09167602612263
96 2.05462157432734 2.09874040345836
97 2.06320805528649 2.10513709845738
98 2.07121279609735 2.11087505037954
99 2.07864689878039 2.11596504139568
100 2.0855231942919 2.12041968600731
101 2.09185616380697 2.12425340870846
102 2.09766174825531 2.12748240765316
103 2.10295700519169 2.13012460191982
104 2.10775962908909 2.13219955993276
105 2.11208744951461 2.13372840677791
106 2.11595808771098 2.13473370860336
107 2.11938889648376 2.22915386704636
108 2.12239715301317 2.23179250044352
109 2.12500035542609 2.28168286346551
110 2.127216476517 2.28546512749543
111 2.12906410567167 2.28880872892323
112 2.13056248004514 2.29173389146968
113 2.13173143593823 2.29426179335265
114 2.1325913121393 2.29641442409742
115 2.13316282744952 2.29821442015675
116 2.13346694521599 2.29968488187033
117 2.1335247315399 2.30084917609371
118 2.1333572107053 2.30173073061111
119 2.13298522031836 2.30235282791843
120 2.13242926882122 2.30273840678718
121 2.13170939883888 2.34972796288244
122 2.1308450608468 2.35069956445676
123 2.12985500256674 2.35146321980476
124 2.12875718009307 2.3520364576219
125 2.12756869683467 2.35243593516683
126 2.12630577590026 2.44483719349129
127 2.12498377058764 2.44560548076379
128 2.12361721626447 2.44618768383148
129 2.12221992500187 2.44660267092951
130 2.12080512112645 2.44686832238416
131 2.11938560930727 2.44700129574421
132 2.11797395268441 2.44701681311757
133 2.11658261062754 2.44692848003456
134 2.11522394067716 2.44674814345145
135 2.11390992370184 2.4464857941205
136 2.11265148940602 2.44614951583302
137 2.11145750031536 2.4457454813712
138 2.11033378518713 2.44527799270198
139 2.109282804638 2.44474956120357
140 2.10830426198016 2.44416102257411
141 2.10764668029065 2.44351168046105
142 2.10720985947001 2.44279947264017
143 2.10684111976194 2.44202115363888
144 2.10654420749459 2.44117248795159
145 2.10633115744203 2.44024844839539
146 2.10622925196419 2.43924341469364
147 2.10628435871713 2.43815136805253
148 2.10653864400385 2.43696607830041
149 2.10698684354035 2.4356812810563
150 2.10758047111546 2.43429084333155
151 2.10826916643179 2.43278891688258
152 2.10901844460014 2.43117007946387
153 2.1098092619388 2.42942946482876
154 2.11063391222682 2.42756288285728
155 2.11148529165981 2.4255669315349
156 2.11234275485334 2.42343910265035
157 2.11317504056994 2.42117788301121
158 2.11395308761966 2.41878285266559
159 2.11465459310281 2.4162547810164
160 2.11526291625615 2.41359572073321
161 2.1157654024829 2.41080909787037
162 2.11615224681218 2.40789979440073
163 2.11641578738585 2.40487421624963
164 2.11655004149622 2.3098240366652
165 2.11655037080846 2.30738231683305
166 2.11641321739893 2.30486420372187
167 2.11613588448678 2.30227158158738
168 2.11571635502425 2.29960643615682
169 2.1151531522229 2.29687081775231
170 2.11444524958414 2.29406680569589
171 2.11359203471256 2.29119647074379
172 2.11259332366794 2.2882618327643
173 2.11144941506257 2.14814093960383
174 2.11016116925024 2.14671952047725
175 2.10873009885482 2.1452487099953
176 2.10715846093806 2.14372915148246
177 2.10544934561134 2.14216104569376
178 2.10360675878764 2.14054410344421
179 2.10163569725658 2.1388775078175
180 2.09954221256537 2.13715988193761
181 2.09733345698339 2.13538925722827
182 2.09501770098374 2.13356303918006
183 2.09260430823316 2.13167797272293
184 2.0901036523974 2.12973011566317
185 2.0875269618006 2.1277148336485
186 2.08488608447784 2.12562683134498
187 2.08219317736334 2.12346023089016
188 2.07946033653643 2.12120870110212
189 2.07669919558475 2.11886563179316
190 2.07392052220178 2.11642433972813
191 2.07118142095403 2.11387828838672
192 2.06860771155816 2.11122130339264
193 2.06602799269601 2.10844776853671
194 2.06344737971204 2.10555279224865
195 2.06086947060238 2.102532339614
196 2.05829667916827 2.09938332947253
197 2.0557306751286 2.09610369924108
198 2.05317282280593 2.09269244183438
199 2.05062452880748 2.08914961966013
200 2.04808745700356 2.08547636049225
201 2.04556361284536 2.08167483941166
202 2.04305532434858 2.07774825020814
203 2.04056515701927 2.07370076883132
204 2.03809580004581 2.06953751076414
205 2.03580553317376 2.06526448361458
206 2.03362980111408 2.06088853579402
207 2.03148972710559 2.05641730186586
208 2.02938625123191 2.05185914498757
209 2.02731983286611 2.04722309681017
210 2.02529056487323 2.04251879520943
211 2.02329827271345 2.03775642027403
212 2.02134259337685 2.03294662902745
213 2.01942303563304 2.02810048937747
214 2.01753902600767 2.02322941373148
215 2.01568994516095 2.01834509255737
216 2.01387515811972 2.01345942789491
217 2.01209404012167 2.00858446644004
218 2.0103459983382 2.09618276115628
219 2.00863048883314 2.09186397236573
220 2.00694702788997 2.08754153836708
221 2.00529519722122 2.08322261653072
222 2.00367464338183 2.0789144705496
223 2.00208507270698 2.07462441266964
224 2.00052624405155 2.07035975352948
225 1.99899796229948 2.06612776614503
226 1.99750007586967 2.06193567269705
227 1.99603248117866 2.05779066343774
228 1.99459513622858 2.05369995521411
229 1.99318808430228 2.04967089236514
230 1.9918114873786 2.04571108562794
231 1.99046566760514 2.0418285767371
232 1.98915115422163 2.03803200966911
233 1.98786873287841 2.03433078567625
234 1.98661949437338 2.03073517906401
235 1.98540488036688 1.93535749097934
236 1.9842267244733 1.93267718203972
237 1.98308728811318 1.93019850114982
238 1.98198929149284 1.92793222232267
239 1.98093594097157 1.92588958046039
240 1.9799309548272 1.92408172169913
241 1.97897859002867 1.92251904928247
242 1.97808367305312 1.92121055482808
243 1.97725163799456 1.92016321178861
244 1.97648857505496 1.91938148325085
245 1.97580129165147 2.01160481888686
246 1.97519738616191 2.01218139712934
247 1.97468532959081 2.01295808167195
248 1.97427454127379 2.01392544235566
249 1.97397542836396 2.01507166106473
250 1.97379933200112 2.01638292972583
251 1.97375828421259 2.01784391616673
252 1.97386443583269 2.01943825434957
253 1.97412899826633 2.0211490206783
254 1.97456062327582 2.02295916821175
255 1.97516341324925 2.02485190230455
256 1.97593517207706 2.02681099163781
257 1.97686674240932 2.02882101627269
258 1.9779429115491 2.03086755896898
259 1.97914453399703 2.03293734803307
260 1.98045094818417 2.03501836016513
261 1.98184189706277 2.03709989090979
262 1.98329867475798 2.03917259895364
263 1.98480461653285 2.04122852903748
264 1.9863451746712 2.04326111687765
265 1.98790778471253 2.04526517832368
266 1.98948164839044 2.04723688405561
267 1.99105749791914 2.04917372044815
268 1.99262737002696 2.05107443679354
269 1.99418440033027 2.05293897887652
270 1.99572264113182 2.05476840893134
271 1.99723690311226 2.05656481228088
272 1.99872262078172 2.05833119144971
273 2.00017574173284 2.06007134921373
274 2.00159264038453 1.96978519095489
275 2.00297005836188 1.97207338332197
276 2.00430507691332 1.97433796228122
277 2.0055951340269 1.97657847390185
278 2.00683811534007 1.97879489237661
279 2.00803258677262 1.98098761041283
280 2.00917833475287 1.9831574103469
281 2.01065495135958 1.98530538220227
282 2.01207727498267 1.98743274225508
283 2.01343231178644 1.98954050288593
284 2.01474059553626 1.99162896648282
285 2.01602457433881 1.99369707627501
286 2.01727035754999 1.99574174865059
287 2.01844276118239 1.99775739059614
288 2.01951979701033 1.99973580473254
289 2.0204921636172 2.00166657088501
290 2.02135672656052 2.003537820952
291 2.02211340454086 2.00533719883189
292 2.02276391998848 2.00705278315792
293 2.02331126431805 2.00867382453919
294 2.02375943368018 2.01019124410563
295 2.02411860395927 2.01159790781463
296 2.02455417594121 2.01288872056771
297 2.02490961393382 2.01406058759585
298 2.02533292123865 2.01511228297665
299 2.0258505132883 2.01604425628921
300 2.0265397974313 2.01685840215202
301 2.02716416672467 2.01755781393883
302 2.02772542379585 2.01814654097388
303 2.02830083097749 2.01862936633813
304 2.02881638047246 2.01901161890583
305 2.02927189024598 2.019299028064
306 2.02966985972115 2.01949762334641
307 2.03001251122481 2.01961367517531
308 2.03030190384384 2.01965366836834
309 2.0305400553601 2.01962429786644
310 2.03072905470762 2.01953247626342
311 2.03087116809688 2.0193853443809
312 2.03096895760856 2.01919027816967
313 2.0310254354709 2.0189548866405
314 2.0310442685775 2.01868699594633
315 2.03103002588114 2.06463670145043
316 2.03098842535275 2.06453393223392
317 2.03092648719014 2.06441897608114
318 2.03085244509051 2.06429691850008
319 2.03077524258292 2.06417289601639
320 2.03070351645003 2.06405199849036
321 2.03064420432322 2.06393914884926
322 2.030601235034 2.06383897678693
323 2.03057489603541 2.06375570445408
324 2.03056218893655 2.06369306008158
325 2.03055795183843 2.06365423026889
326 2.03055620014267 2.06364185458439
327 2.03055121900443 2.06365805884688
328 2.03053822909133 2.0637045175642
329 2.03051367627323 2.06378253251528
330 2.0304752794975 2.06389311365089
331 2.03042195755992 2.06403704998728
332 2.03035370983149 2.06421496124768
333 2.03027148280816 2.06442732488125
334 2.03017702293708 2.064674477114
335 2.03007269624937 2.06495659042582
336 2.02996124718987 2.06527363303259
337 2.02984547723521 2.06562531838774
338 2.02972785418267 2.06601105421743
339 2.02961011168484 2.06642990097738
340 2.02949294123012 2.0668805487287
341 2.02937587740018 2.06736131928222
342 2.02925741552777 2.06787019728047
343 2.02913531250812 2.06840489013221
344 2.02900696547487 2.06896291298915
345 2.02886976746508 2.069541691866
346 2.02872138306581 2.07013867600414
347 2.02855993262104 2.07075144986217
348 2.02838409969905 2.07137783561086
349 2.02819318300454 2.07201597844243
350 2.02798710967087 2.07266440900973
351 2.0277664202375 2.07332207953439
352 2.02753223165912 2.07398837228975
353 2.02728618590685 2.07466308109945
354 2.02703039891926 2.07534636811406
355 2.02676743677534 2.0760386994138
356 2.0265003594116 2.07674076394576
357 2.02623288117478 2.07745338095452
358 2.02597569802766 2.07817740141644
359 2.02576559194752 2.07891360904313
360 2.02554115327199 2.07966262618203
361 2.02531416086838 2.08042482942253
362 2.02511836547743 2.08120027894678
363 2.0250152508375 2.08198866470104
364 2.02497995139626 2.08278927138612
365 2.02501422254453 2.0836009631725
366 2.02511050726695 2.08442218803744
367 2.02525587394043 2.08525100078537
368 2.02543687509863 2.08608510320512
369 2.02564228280846 2.08692189944612
370 2.02586373030748 2.08775856451443
371 2.02609539681893 1.99677539012514
372 2.02633351259298 1.99814194241566
373 2.02657598282996 1.99947866637379
374 2.02682218398801 2.00077859136308
375 2.02707288961491 2.00203449636241
376 2.02733023572861 2.00323899223097
377 2.02759758936537 2.0043846175021
378 2.02787913073443 2.00546394354373
379 2.02819876891849 2.00646968363455
380 2.02853995148477 2.0073947997705
381 2.02887641075916 2.00823260098186
382 2.02920475093145 2.00897682763235
383 2.02956595329089 2.00962171749351
384 2.02993484026757 2.01016205116376
385 2.03029779147181 2.01059317640885
386 2.03064914773561 1.96490774917105
387 2.03098559558214 1.96518250335768
388 2.03130624222314 1.96531904465891
389 2.03161242884608 1.96531509716038
390 2.03190738323399 1.96516912632829
391 2.03219574055427 1.96488032779431
392 2.03248294355827 1.96444860452294
393 2.03277456535886 2.05657962534352
394 2.03307565087229 2.0568747791425
395 2.03339019862833 2.05711627892248
396 2.03372086560417 2.01138194060509
397 2.03406888915666 2.05780613417171
398 2.03443414548873 2.05816073045348
399 2.03481525604707 2.05846103942754
400 2.03520970722899 2.05870455835333
401 2.03561401733964 2.05888972836336
402 2.036024023133 2.15117728622031
403 2.03643535247558 2.15255381764061
404 2.03684411014208 2.15391605123575
405 2.03724772668613 2.15526268079888
406 2.03764572883424 2.15659317170548
407 2.03803976156274 2.15790763867895
408 2.03843186939194 2.15920666005372
409 2.03882134646314 2.16049103403688
410 2.03920323071408 2.16176149251703
411 2.03957043685015 2.16301839903427
412 2.03991699490098 2.16426146630512
413 2.04023971464879 2.16548953144427
414 2.04053834632646 2.16670042129967
415 2.04081525748149 2.16789092654052
416 2.04107524382096 2.16905688483252
417 2.04132549878987 2.17019335580962
418 2.04157503440072 2.17129485822211
419 2.04183219965263 2.17235563487908
420 2.04209993239019 2.17336991335721
421 2.04237197573665 2.17433213760088
422 2.04263446409564 2.17523715463847
423 2.04287168873807 2.17608034934618
424 2.04307093961781 2.17685772713808
425 2.0432242468576 2.17756594920542
426 2.04332802879061 2.1782023276448
427 2.04338196482511 2.17876478895837
428 2.04338774549039 2.17925181447767
429 2.04334795756887 2.17966236566781
430 2.04326526134436 2.17999580130704
431 2.0431419712834 2.1802517924007
432 2.04298004705903 2.18043023950092
433 2.04278138438613 2.18053119594444
434 2.04254825042598 2.18055479944489
435 2.04228374482162 2.18050121352222
436 2.04199222269338 2.18037057944325
437 2.04167962456339 2.18016297869426
438 2.04135357769171 2.17987840550518
439 2.04102295986875 2.17951674858722
440 2.04069649616189 2.17907778102043
441 2.04038033212322 2.1785611571269
442 2.0400756585957 2.17796641518955
443 2.03995264663783 2.17729298502524
444 2.04001743934308 2.17654019969217
445 2.04005340567475 2.17570731098916
446 2.04005844110858 2.17479350885194
447 2.0400307886288 2.17379794520936
448 2.03996887113188 2.17271976325133
449 2.03987115374245 2.17155813329266
450 2.03973605067507 2.17031229641263
451 2.03956188351967 2.16898161675475
452 2.03934688935882 2.16756564277269
453 2.03908926959034 2.16606417684298
454 2.03878726560587 2.16447735162171
455 2.03843924656149 2.16280571042934
456 2.03804379691728 2.16105028795956
457 2.03759979577667 2.15921268688942
458 2.03710648464393 2.15729514567317
459 2.03656352381425 2.15530059306714
460 2.0359710396285 2.15323268585626
461 2.03532966520521 2.15109582787848
462 2.03464057621431 2.14889517072962
463 2.03390552107408 2.14663659930997
464 2.03312684195418 2.14432670831141
465 2.03230747957231 2.14197277833068
466 2.03145095167541 2.13958276187813
467 2.03056129348243 2.13716528943152
468 2.02964295003086 2.13472970321857
469 2.02870061737989 2.13228612108107
470 2.02773904316827 2.12984552416032
471 2.02676281519722 2.12741984989821
472 2.02577618267652 2.1250220559613
473 2.02478295802763 2.12266610260219
474 2.02378653017324 2.12036678597192
475 2.02278998667251 2.11813935516105
476 2.02179630740306 2.11599888013514
477 2.0208085738246 2.11395942102533
478 2.01983014158897 2.11203316744892
479 2.01886474382503 2.11022980672421
480 2.01791651610074 2.10855635594568
481 2.01698995336827 2.10701752701304
482 2.01608982155935 2.10561647143972
483 2.01522105331523 2.10435561051678
484 2.01438866128265 2.10323726271937
485 2.0135977060727 2.10226389197965
486 2.01285336189843 2.10143793728503
487 2.0121611338068 2.10076129882958
488 2.01152729720082 2.10023463940802
489 2.01095963906973 2.09985670831704
490 2.01075012590385 2.09962389374185
491 2.0107703542355 2.09953014640059
492 2.01090195564547 2.09956730696015
493 2.01115831280149 2.0997257564143
494 2.01154332280334 2.0999952386501
495 2.01204956723798 2.10036569658701
496 2.01266423188063 2.1008280027637
497 2.01337511786301 2.10137452171357
498 2.01417273482675 2.10199948999898
499 2.01505007609446 2.1026992297589
500 2.01600189746573 2.10347222401759

